Irregular Product Codes

We consider irregular product codes.In this class of codes, each codeword is represented by a matrix. The entries in each row (column) of the matrix should come from a component row (column) code. As opposed to (standard) product codes, we do not require that all component row codes nor all component column codes be the same. As we will see, relaxing this requirement can provide some additional attractive features including 1) allowing some regions of the codeword be more error-resilient 2) allowing a more refined spectrum of rates for finite-lengths and improved performance in some of these rates 3) more interaction between row and column codes during decoding. We study these codes over erasure channels. We find that for any $0 < \epsilon < 1$, for many rate distributions on component row codes, there is a matching rate distribution on component column codes such that an irregular product code based on MDS codes with those rate distributions on the component codes has asymptotic rate $1 - \epsilon$ and can decode on erasure channels (of alphabet size equal the alphabet size of the component MDS codes) with erasure probability $< \epsilon$.

==> figs/50x50.tikz <==
\begin{tikzpicture}
\begin{axis}[width=7cm,axis lines=none,
y dir=reverse,
mark size=0.08
]
%\datapath should be defined in preamble to the location of tables
\pgfplotstableread{\datapath/50x50coords.txt}\loadedtable 
\addplot+[only marks,color=black] table[x index=0,y index=1] {\loadedtable };
\end{axis}
\end{tikzpicture}


==> figs/50x50coords.txt <==
1 1
2 1
3 1
4 1
5 1
6 1
7 1
8 1
9 1
10 1
11 1
12 1
13 1
14 1
15 1
16 1
17 1
18 1
19 1
20 1
21 1
22 1
23 1
24 1
25 1
26 1
27 1
28 1
29 1
30 1
31 1
32 1
33 1
34 1
35 1
36 1
37 1
1 2
2 2
3 2
4 2
5 2
6 2
7 2
8 2
9 2
10 2
11 2
12 2
13 2
14 2
15 2
16 2
17 2
18 2
19 2
20 2
21 2
22 2
23 2
24 2
25 2
26 2
27 2
28 2
29 2
30 2
31 2
32 2
33 2
34 2
35 2
36 2
37 2
1 3
2 3
3 3
4 3
5 3
6 3
7 3
8 3
9 3
10 3
11 3
12 3
13 3
14 3
15 3
16 3
17 3
18 3
19 3
20 3
21 3
22 3
23 3
24 3
25 3
26 3
27 3
28 3
29 3
30 3
31 3
32 3
33 3
34 3
35 3
36 3
37 3
1 4
2 4
3 4
4 4
5 4
6 4
7 4
8 4
9 4
10 4
11 4
12 4
13 4
14 4
15 4
16 4
17 4
18 4
19 4
20 4
21 4
22 4
23 4
24 4
25 4
26 4
27 4
28 4
29 4
30 4
31 4
32 4
33 4
34 4
35 4
36 4
37 4
1 5
2 5
3 5
4 5
5 5
6 5
7 5
8 5
9 5
10 5
11 5
12 5
13 5
14 5
15 5
16 5
17 5
18 5
19 5
20 5
21 5
22 5
23 5
24 5
25 5
26 5
27 5
28 5
29 5
30 5
31 5
32 5
33 5
34 5
35 5
36 5
37 5
1 6
2 6
3 6
4 6
5 6
6 6
7 6
8 6
9 6
10 6
11 6
12 6
13 6
14 6
15 6
16 6
17 6
18 6
19 6
20 6
21 6
22 6
23 6
24 6
25 6
26 6
27 6
28 6
29 6
30 6
31 6
32 6
33 6
34 6
35 6
36 6
37 6
1 7
2 7
3 7
4 7
5 7
6 7
7 7
8 7
9 7
10 7
11 7
12 7
13 7
14 7
15 7
16 7
17 7
18 7
19 7
20 7
21 7
22 7
23 7
24 7
25 7
26 7
27 7
28 7
29 7
30 7
31 7
32 7
33 7
34 7
35 7
36 7
37 7
1 8
2 8
3 8
4 8
5 8
6 8
7 8
8 8
9 8
10 8
11 8
12 8
13 8
14 8
15 8
16 8
17 8
18 8
19 8
20 8
21 8
22 8
23 8
24 8
25 8
26 8
27 8
28 8
29 8
30 8
31 8
32 8
33 8
34 8
35 8
36 8
37 8
1 9
2 9
3 9
4 9
5 9
6 9
7 9
8 9
9 9
10 9
11 9
12 9
13 9
14 9
15 9
16 9
17 9
18 9
19 9
20 9
21 9
22 9
23 9
24 9
25 9
26 9
27 9
28 9
29 9
30 9
31 9
32 9
33 9
34 9
35 9
36 9
37 9
38 9
39 9
1 10
2 10
3 10
4 10
5 10
6 10
7 10
8 10
9 10
10 10
11 10
12 10
13 10
14 10
15 10
16 10
17 10
18 10
19 10
20 10
21 10
22 10
23 10
24 10
25 10
26 10
27 10
28 10
29 10
30 10
31 10
32 10
33 10
34 10
35 10
36 10
37 10
38 10
39 10
1 11
2 11
3 11
4 11
5 11
6 11
7 11
8 11
9 11
10 11
11 11
12 11
13 11
14 11
15 11
16 11
17 11
18 11
19 11
20 11
21 11
22 11
23 11
24 11
25 11
26 11
27 11
28 11
29 11
30 11
31 11
32 11
33 11
34 11
35 11
36 11
37 11
38 11
39 11
1 12
2 12
3 12
4 12
5 12
6 12
7 12
8 12
9 12
10 12
11 12
12 12
13 12
14 12
15 12
16 12
17 12
18 12
19 12
20 12
21 12
22 12
23 12
24 12
25 12
26 12
27 12
28 12
29 12
30 12
31 12
32 12
33 12
34 12
35 12
36 12
37 12
38 12
39 12
1 13
2 13
3 13
4 13
5 13
6 13
7 13
8 13
9 13
10 13
11 13
12 13
13 13
14 13
15 13
16 13
17 13
18 13
19 13
20 13
21 13
22 13
23 13
24 13
25 13
26 13
27 13
28 13
29 13
30 13
31 13
32 13
33 13
34 13
35 13
36 13
37 13
38 13
39 13
1 14
2 14
3 14
4 14
5 14
6 14
7 14
8 14
9 14
10 14
11 14
12 14
13 14
14 14
15 14
16 14
17 14
18 14
19 14
20 14
21 14
22 14
23 14
24 14
25 14
26 14
27 14
28 14
29 14
30 14
31 14
32 14
33 14
34 14
35 14
36 14
37 14
38 14
39 14
40 14
1 15
2 15
3 15
4 15
5 15
6 15
7 15
8 15
9 15
10 15
11 15
12 15
13 15
14 15
15 15
16 15
17 15
18 15
19 15
20 15
21 15
22 15
23 15
24 15
25 15
26 15
27 15
28 15
29 15
30 15
31 15
32 15
33 15
34 15
35 15
36 15
37 15
38 15
39 15
40 15
1 16
2 16
3 16
4 16
5 16
6 16
7 16
8 16
9 16
10 16
11 16
12 16
13 16
14 16
15 16
16 16
17 16
18 16
19 16
20 16
21 16
22 16
23 16
24 16
25 16
26 16
27 16
28 16
29 16
30 16
31 16
32 16
33 16
34 16
35 16
36 16
37 16
38 16
39 16
40 16
1 17
2 17
3 17
4 17
5 17
6 17
7 17
8 17
9 17
10 17
11 17
12 17
13 17
14 17
15 17
16 17
17 17
18 17
19 17
20 17
21 17
22 17
23 17
24 17
25 17
26 17
27 17
28 17
29 17
30 17
31 17
32 17
33 17
34 17
35 17
36 17
37 17
38 17
39 17
40 17
1 18
2 18
3 18
4 18
5 18
6 18
7 18
8 18
9 18
10 18
11 18
12 18
13 18
14 18
15 18
16 18
17 18
18 18
19 18
20 18
21 18
22 18
23 18
24 18
25 18
26 18
27 18
28 18
29 18
30 18
31 18
32 18
33 18
34 18
35 18
36 18
37 18
38 18
39 18
40 18
1 19
2 19
3 19
4 19
5 19
6 19
7 19
8 19
9 19
10 19
11 19
12 19
13 19
14 19
15 19
16 19
17 19
18 19
19 19
20 19
21 19
22 19
23 19
24 19
25 19
26 19
27 19
28 19
29 19
30 19
31 19
32 19
33 19
34 19
35 19
36 19
37 19
38 19
39 19
40 19
41 19
1 20
2 20
3 20
4 20
5 20
6 20
7 20
8 20
9 20
10 20
11 20
12 20
13 20
14 20
15 20
16 20
17 20
18 20
19 20
20 20
21 20
22 20
23 20
24 20
25 20
26 20
27 20
28 20
29 20
30 20
31 20
32 20
33 20
34 20
35 20
36 20
37 20
38 20
39 20
40 20
41 20
1 21
2 21
3 21
4 21
5 21
6 21
7 21
8 21
9 21
10 21
11 21
12 21
13 21
14 21
15 21
16 21
17 21
18 21
19 21
20 21
21 21
22 21
23 21
24 21
25 21
26 21
27 21
28 21
29 21
30 21
31 21
32 21
33 21
34 21
35 21
36 21
37 21
38 21
39 21
40 21
41 21
1 22
2 22
3 22
4 22
5 22
6 22
7 22
8 22
9 22
10 22
11 22
12 22
13 22
14 22
15 22
16 22
17 22
18 22
19 22
20 22
21 22
22 22
23 22
24 22
25 22
26 22
27 22
28 22
29 22
30 22
31 22
32 22
33 22
34 22
35 22
36 22
37 22
38 22
39 22
40 22
41 22
1 23
2 23
3 23
4 23
5 23
6 23
7 23
8 23
9 23
10 23
11 23
12 23
13 23
14 23
15 23
16 23
17 23
18 23
19 23
20 23
21 23
22 23
23 23
24 23
25 23
26 23
27 23
28 23
29 23
30 23
31 23
32 23
33 23
34 23
35 23
36 23
37 23
38 23
39 23
40 23
41 23
1 24
2 24
3 24
4 24
5 24
6 24
7 24
8 24
9 24
10 24
11 24
12 24
13 24
14 24
15 24
16 24
17 24
18 24
19 24
20 24
21 24
22 24
23 24
24 24
25 24
26 24
27 24
28 24
29 24
30 24
31 24
32 24
33 24
34 24
35 24
36 24
37 24
38 24
39 24
40 24
41 24
42 24
1 25
2 25
3 25
4 25
5 25
6 25
7 25
8 25
9 25
10 25
11 25
12 25
13 25
14 25
15 25
16 25
17 25
18 25
19 25
20 25
21 25
22 25
23 25
24 25
25 25
26 25
27 25
28 25
29 25
30 25
31 25
32 25
33 25
34 25
35 25
36 25
37 25
38 25
39 25
40 25
41 25
42 25
1 26
2 26
3 26
4 26
5 26
6 26
7 26
8 26
9 26
10 26
11 26
12 26
13 26
14 26
15 26
16 26
17 26
18 26
19 26
20 26
21 26
22 26
23 26
24 26
25 26
26 26
27 26
28 26
29 26
30 26
31 26
32 26
33 26
34 26
35 26
36 26
37 26
38 26
39 26
40 26
41 26
42 26
1 27
2 27
3 27
4 27
5 27
6 27
7 27
8 27
9 27
10 27
11 27
12 27
13 27
14 27
15 27
16 27
17 27
18 27
19 27
20 27
21 27
22 27
23 27
24 27
25 27
26 27
27 27
28 27
29 27
30 27
31 27
32 27
33 27
34 27
35 27
36 27
37 27
38 27
39 27
40 27
41 27
42 27
1 28
2 28
3 28
4 28
5 28
6 28
7 28
8 28
9 28
10 28
11 28
12 28
13 28
14 28
15 28
16 28
17 28
18 28
19 28
20 28
21 28
22 28
23 28
24 28
25 28
26 28
27 28
28 28
29 28
30 28
31 28
32 28
33 28
34 28
35 28
36 28
37 28
38 28
39 28
40 28
41 28
42 28
43 28
1 29
2 29
3 29
4 29
5 29
6 29
7 29
8 29
9 29
10 29
11 29
12 29
13 29
14 29
15 29
16 29
17 29
18 29
19 29
20 29
21 29
22 29
23 29
24 29
25 29
26 29
27 29
28 29
29 29
30 29
31 29
32 29
33 29
34 29
35 29
36 29
37 29
38 29
39 29
40 29
41 29
42 29
43 29
1 30
2 30
3 30
4 30
5 30
6 30
7 30
8 30
9 30
10 30
11 30
12 30
13 30
14 30
15 30
16 30
17 30
18 30
19 30
20 30
21 30
22 30
23 30
24 30
25 30
26 30
27 30
28 30
29 30
30 30
31 30
32 30
33 30
34 30
35 30
36 30
37 30
38 30
39 30
40 30
41 30
42 30
43 30
1 31
2 31
3 31
4 31
5 31
6 31
7 31
8 31
9 31
10 31
11 31
12 31
13 31
14 31
15 31
16 31
17 31
18 31
19 31
20 31
21 31
22 31
23 31
24 31
25 31
26 31
27 31
28 31
29 31
30 31
31 31
32 31
33 31
34 31
35 31
36 31
37 31
38 31
39 31
40 31
41 31
42 31
43 31
1 32
2 32
3 32
4 32
5 32
6 32
7 32
8 32
9 32
10 32
11 32
12 32
13 32
14 32
15 32
16 32
17 32
18 32
19 32
20 32
21 32
22 32
23 32
24 32
25 32
26 32
27 32
28 32
29 32
30 32
31 32
32 32
33 32
34 32
35 32
36 32
37 32
38 32
39 32
40 32
41 32
42 32
43 32
1 33
2 33
3 33
4 33
5 33
6 33
7 33
8 33
9 33
10 33
11 33
12 33
13 33
14 33
15 33
16 33
17 33
18 33
19 33
20 33
21 33
22 33
23 33
24 33
25 33
26 33
27 33
28 33
29 33
30 33
31 33
32 33
33 33
34 33
35 33
36 33
37 33
38 33
39 33
40 33
41 33
42 33
43 33
44 33
1 34
2 34
3 34
4 34
5 34
6 34
7 34
8 34
9 34
10 34
11 34
12 34
13 34
14 34
15 34
16 34
17 34
18 34
19 34
20 34
21 34
22 34
23 34
24 34
25 34
26 34
27 34
28 34
29 34
30 34
31 34
32 34
33 34
34 34
35 34
36 34
37 34
38 34
39 34
40 34
41 34
42 34
43 34
44 34
1 35
2 35
3 35
4 35
5 35
6 35
7 35
8 35
9 35
10 35
11 35
12 35
13 35
14 35
15 35
16 35
17 35
18 35
19 35
20 35
21 35
22 35
23 35
24 35
25 35
26 35
27 35
28 35
29 35
30 35
31 35
32 35
33 35
34 35
35 35
36 35
37 35
38 35
39 35
40 35
41 35
42 35
43 35
44 35
1 36
2 36
3 36
4 36
5 36
6 36
7 36
8 36
9 36
10 36
11 36
12 36
13 36
14 36
15 36
16 36
17 36
18 36
19 36
20 36
21 36
22 36
23 36
24 36
25 36
26 36
27 36
28 36
29 36
30 36
31 36
32 36
33 36
34 36
35 36
36 36
37 36
38 36
39 36
40 36
41 36
42 36
43 36
44 36
1 37
2 37
3 37
4 37
5 37
6 37
7 37
8 37
9 37
10 37
11 37
12 37
13 37
14 37
15 37
16 37
17 37
18 37
19 37
20 37
21 37
22 37
23 37
24 37
25 37
26 37
27 37
28 37
29 37
30 37
31 37
32 37
33 37
34 37
35 37
36 37
37 37
38 37
39 37
40 37
41 37
42 37
43 37
44 37
9 38
10 38
11 38
12 38
13 38
14 38
15 38
16 38
17 38
18 38
19 38
20 38
21 38
22 38
23 38
24 38
25 38
26 38
27 38
28 38
29 38
30 38
31 38
32 38
33 38
34 38
35 38
36 38
37 38
38 38
39 38
40 38
41 38
42 38
43 38
44 38
45 38
9 39
10 39
11 39
12 39
13 39
14 39
15 39
16 39
17 39
18 39
19 39
20 39
21 39
22 39
23 39
24 39
25 39
26 39
27 39
28 39
29 39
30 39
31 39
32 39
33 39
34 39
35 39
36 39
37 39
38 39
39 39
40 39
41 39
42 39
43 39
44 39
45 39
14 40
15 40
16 40
17 40
18 40
19 40
20 40
21 40
22 40
23 40
24 40
25 40
26 40
27 40
28 40
29 40
30 40
31 40
32 40
33 40
34 40
35 40
36 40
37 40
38 40
39 40
40 40
41 40
42 40
43 40
44 40
45 40
19 41
20 41
21 41
22 41
23 41
24 41
25 41
26 41
27 41
28 41
29 41
30 41
31 41
32 41
33 41
34 41
35 41
36 41
37 41
38 41
39 41
40 41
41 41
42 41
43 41
44 41
45 41
24 42
25 42
26 42
27 42
28 42
29 42
30 42
31 42
32 42
33 42
34 42
35 42
36 42
37 42
38 42
39 42
40 42
41 42
42 42
43 42
44 42
45 42
28 43
29 43
30 43
31 43
32 43
33 43
34 43
35 43
36 43
37 43
38 43
39 43
40 43
41 43
42 43
43 43
44 43
45 43
46 43
47 43
33 44
34 44
35 44
36 44
37 44
38 44
39 44
40 44
41 44
42 44
43 44
44 44
45 44
46 44
47 44
38 45
39 45
40 45
41 45
42 45
43 45
44 45
45 45
46 45
47 45
43 46
44 46
45 46
46 46
47 46
43 47
44 47
45 47
46 47
47 47


==> figs/8x8K28.dat <==
0.140625000000000 0.000000000000000 0.140625000000000 0.000004000000000
0.210937500000000 0.000009700000000 0.175781250000000 0.000040100000000
0.246093750000000 0.000060700000000 0.184570312500000 0.000064800000000
0.254882812500000 0.000092200000000 0.188964843750000 0.000083500000000
0.255981445312500 0.000099500000000 0.191162109375000 0.000095300000000
0.256530761718750 0.000102300000000 0.191711425781250 0.000098800000000
0.257080078125000 0.000105100000000 0.192260742187500 0.000101900000000
0.259277343750000 0.000117000000000 0.193359375000000 0.000107900000000
0.263671875000000 0.000147500000000 0.210937500000000 0.000259100000000
0.281250000000000 0.000357500000000 0.281250000000000 0.004417000000000
0.300000000000000 0.000854000000000 0.300000000000000 0.008326400000000
0.315790000000000 0.001711700000000 0.315790000000000 0.013694800000000
0.331580000000000 0.003336400000000 0.331580000000000 0.021822000000000
0.347370000000000 0.006215900000000 0.347370000000000 0.033783200000000
0.363160000000000 0.011241700000000 0.363160000000000 0.050751500000000
0.378950000000000 0.019421300000000 0.378950000000000 0.074100700000000
0.394740000000000 0.032296900000000 0.394740000000000 0.105151400000000
0.410530000000000 0.051555000000000 0.410530000000000 0.145059900000000
0.426320000000000 0.079345600000000 0.426320000000000 0.194526100000000
0.442110000000000 0.117232300000000 0.442110000000000 0.253601500000000
0.457890000000000 0.166637600000000 0.457890000000000 0.321403200000000
0.473680000000000 0.228221300000000 0.473680000000000 0.396733400000000
0.489470000000000 0.301109600000000 0.489470000000000 0.476869600000000
0.505260000000000 0.383697000000000 0.505260000000000 0.558805800000000
0.521050000000000 0.472445400000000 0.521050000000000 0.639346400000000
0.536840000000000 0.563474300000000 0.536840000000000 0.714892400000000
0.552630000000000 0.651898900000000 0.552630000000000 0.782824500000000
0.568420000000000 0.733554400000000 0.568420000000000 0.840966000000000
0.584210000000000 0.804873600000000 0.584210000000000 0.888615800000000
0.600000000000000 0.863781500000000 0.600000000000000 0.925556600000000
0.600000000000000 0.863781500000000 0.600000000000000 0.925556600000000


==> figs/8x8K28.tikz <==
\begin{tikzpicture}
\begin{semilogyaxis}[small,width=7cm,
tick style={ultra thin},
xlabel=$\epsilon$,ylabel=Block error rate,
grid=both,
x dir=reverse,
legend cell align=left,
legend style={font=\tiny},
%legend pos=outer north east,
tick label style={font=\tiny},
cycle list name=color
]
%\datapath should be defined in preamble to the location of tables
\pgfplotstableread{\datapath/8x8K28.dat}\loadedtable 
\addplot table[x index=0,y index=1] {\loadedtable };
\addplot table[x index=2,y index=3] {\loadedtable };

\legend{Irregular,$4 \times 7$}

\end{semilogyaxis}
\end{tikzpicture}


==> figs/8x8K28shape.tikz <==
\begin{tikzpicture}[scale=0.4,font=\tiny]
\draw[step=1] (0,0) grid (8,8);
\draw[fill=yellow, opacity=0.5] (0,8)--(5,8)--(5,6) -- (6,6) -- (6,3) -- (0,3) -- cycle;
\path node at (-0.3,7.5)   {5}
 		node at (-0.3,6.5)   {5}     
node at (-0.3,5.5)   {6}     
node at (-0.3,4.5)   {6}     
node at (-0.3,3.5)   {6}     
node at (-0.3,2.5)   {6}     
node at (-0.3,1.5)   {6}     
node at (-0.3,0.5)   {6}     ;
\path node at (0.5,8.3) {5}
node at (1.5,8.3) {5}
node at (2.5,8.3) {5}
node at (3.5,8.3) {5}
node at (4.5,8.3) {5}
node at (5.5,8.3) {5}
node at (6.5,8.3) {5}
node at (7.5,8.3) {5};
\draw node at (4,-1.1) {}; %for alignment in subfloat
\end{tikzpicture}


==> figs/asym.tikz <==
\begin{tikzpicture}[font=\scriptsize]

\begin{axis}[
width=9cm,
x dir=reverse,
axis equal=true,
axis x line=none,
axis y line=none,
ymax=1.1, ymin=-0.1,
xmax=1.1, xmin=-0.1,
stack plots=y]
\addplot[smooth,opacity=0,domain=0:1,line width=0]{0.3*0.9*(3*x^3-3*x^2+x)}  ;
\addplot+[fill][color=blue,opacity=0,fill=blue,fill opacity=0.2,mark=none,smooth,domain=0:0.3,line width=0]{0.9*(3*(x/0.3)^3-3*(x/0.3)^2+(x/0.3))-(0.3*0.9*(3*(x/0.3)^3-3*(x/0.3)^2+(x/0.3)))} \closedcycle; 
\fill[blue,fill opacity=0.2]  (axis cs:1,1) --  (axis cs:0.3,1)  --  (axis cs:0.3,0.9002) --  (axis cs:1,0.27004);
\end{axis}

\begin{axis}[width=9cm,
x dir=reverse,
axis x line=center,
axis y line=center,
ytick pos=right,
xtick={0.3,0.825,1},
xticklabels={$\epsilon$,$y$,1},
ytick={0.3,0.42,1},
yticklabels={$\epsilon$,$x$,1},
axis equal=true,
ymax=1.1, ymin=-0.1,
xmax=1.1, xmin=-0.1,
tickwidth=0,
%xlabel=$$,
%ylabel=$$,
%extra x ticks={0.3,1},
%extra x tick style={grid=major,},
%extra x tick labels={$\epsilon$,1},
%extra y ticks={0.3,1},
%extra y tick style={grid=major,},
%extra y tick labels={$\epsilon$,1},
%egend pos=south,
%legend style={at={(-0.2,0.75)},anchor=west}
]
\node[anchor=south east] at (axis cs:-0.1,-0.1) { $0$};

\addplot[semithick,name=beta,smooth,color=blue,mark=none,domain=0:1]{0.3*0.9*(3*x^3-3*x^2+x)}  ;
%\addlegendentry{$\beta(y)$}
\addplot[semithick,name=alpha,smooth,color=blue,mark=none,domain=0:0.3]{0.9*(3*(x/0.3)^3-3*(x/0.3)^2+(x/0.3)) }   -- (axis cs:0.3,1) ;
%\addlegendentry{$\alpha(x)$}
%\draw[semithick,name=alpha2,smooth,color=blue] (axis cs:0.3,0.888) --  (axis cs:0.3,1.0);
%\addplot[semithick,name=alpha2,color=blue,mark=none] coordinates {(0.3,0.9)(0.3,1.0)};

\draw (axis cs:0,0) rectangle (axis cs:1,1);
\draw[very thin] (axis cs:0.0,.3) to  (axis cs:1.0,0.3);
\draw[very thin]  (axis cs:0.3,0) to  (axis cs:0.3,1);

\addplot[name=p1,densely dashed,smooth,color=red,domain=0:1]{0.9*(3*x^3-3*x^2+x)} ;
%\addlegendentry{$\epsilon\beta(y)$}

\draw[densely dotted,black] (axis cs:0,0.42)  --   (axis cs:0.825,0.42);
\draw[densely dotted,black]  (axis cs:0.825,0) to (axis cs:0.825,0.42);
%\addplot[black,domain=0:0.865,densely dotted]{.5};

%\draw[densely dotted,black] (axis cs:0.865,0) to  (axis cs:0.865,0.5);
%\draw [line width=1pt] (axis cs:0,0.5) -- (axis cs:0.26,0.5)   node [midway,anchor=south,inner sep=1pt, outer sep=1pt] {$\alpha(x)$};
% \draw [line width=1pt] (axis cs:0.865,0) -- (axis cs:0.865,0.15)   node [midway,anchor=east,inner sep=1pt, outer sep=1pt] {\tiny$\beta(y)$};

%\draw[decorate,decoration={brace,mirror}]  (axis cs:0,0.5) -- (axis cs:0.26,0.5) node [midway,anchor=south,inner sep=1pt, outer sep=2pt] {$\alpha(x)$};

%\draw[decorate,decoration=brace] (axis cs:0.865,0) -- (axis cs:0.865,0.15)   node [midway,anchor=east,inner sep=1pt, outer sep=1pt] {\tiny$\beta(y)$};

\draw[decorate,decoration={brace,mirror}]  (axis cs:0,0.42) -- (axis cs:0.24,0.42) node [midway,anchor=south,inner sep=1pt, outer sep=2pt] {\tiny$\alpha(x)$};

\draw[decorate,decoration=brace] (axis cs:0.825,0) -- (axis cs:0.825,0.13)   node [midway,anchor=east,inner sep=1pt, outer sep=2pt] {\tiny$\beta(y)$};


\end{axis}
\end{tikzpicture}

==> figs/asymline.tikz <==
\begin{tikzpicture}[
scale=.4]
\draw(0,0) rectangle (10,10);
\draw[pattern=dots]  (7,10)  -- (10,0) --  (0,3) -- (0,10);
\node (c) at (4,10.3) {$1-\epsilon$};
\node (c) at (8.5,10.3) {$\epsilon$};
\node[rotate=90] (c) at (-.3,6) {$1-\epsilon$};
\node[rotate=90] (c) at (-.3,1.5) {$\epsilon$};
\end{tikzpicture}

==> figs/n50r68.dat <==
e1                 10x10            e2                  9x1             e3                  8x12            e4                6x13              e5                  5x14               e6               4x15            e7                  3x16            e8                  2x16            e9                  irreg
0.010000000000000 0.000000000000000 0.010000000000000 0.000000000000000 0.010000000000000 0.000000000000000 0.010000000000000 0.000000000000000 0.010000000000000 0.000000000000000 0.010000000000000 0.000000000000000 0.010000000000000 0.000000000000000 0.010000000000000 0.000000000000000 0.010000000000000 0.000000000000000
0.026316000000000 0.000000000000000 0.026316000000000 0.000000000000000 0.026316000000000 0.000000000000000 0.026316000000000 0.000000000000000 0.026316000000000 0.000000000000000 0.026316000000000 0.000000000000000 0.026316000000000 0.000000000000000 0.026316000000000 0.000000000000000 0.026316000000000 0.000000000000000
0.042632000000000 0.000000000000000 0.042632000000000 0.000000000000000 0.042632000000000 0.000000000000000 0.042632000000000 0.000000000000000 0.042632000000000 0.000000000000000 0.042632000000000 0.000000000000000 0.042632000000000 0.000000000000000 0.042632000000000 0.000000000000000 0.042632000000000 0.000000000000000
0.058947000000000 0.000000000000000 0.058947000000000 0.000000000000000 0.058947000000000 0.000000000000000 0.058947000000000 0.000000000000000 0.058947000000000 0.000000000000000 0.058947000000000 0.000000000000000 0.058947000000000 0.000000000000000 0.058947000000000 0.000000000000000 0.058947000000000 0.000000000000000
0.075263000000000 0.000000000000000 0.075263000000000 0.000000000000000 0.075263000000000 0.000000000000000 0.075263000000000 0.000000000000000 0.075263000000000 0.000000000000000 0.075263000000000 0.000000000000000 0.075263000000000 0.000000000000000 0.075263000000000 0.000000000000000 0.075263000000000 0.000000000000000
0.091579000000000 0.000000000000000 0.091579000000000 0.000000000000000 0.091579000000000 0.000000000000000 0.091579000000000 0.000000000000000 0.091579000000000 0.000000000000000 0.091579000000000 0.000000000000000 0.091579000000000 0.000000000000000 0.091579000000000 0.000000000000000 0.091579000000000 0.000000000000000
0.107890000000000 0.000000000000000 0.107890000000000 0.000000000000000 0.107890000000000 0.000000000000000 0.107890000000000 0.000000000000000 0.107890000000000 0.000000000000000 0.107890000000000 0.000000000000000 0.107890000000000 0.000000000000000 0.107890000000000 0.000000000000000 0.107890000000000 0.000000000000000
0.124210000000000 0.000000000000000 0.124210000000000 0.000000000000000 0.124210000000000 0.000000000000000 0.124210000000000 0.000000000000000 0.124210000000000 0.000000000000000 0.124210000000000 0.000000000000000 0.124210000000000 0.000000000000000 0.124210000000000 0.000000000000000 0.124210000000000 0.000000000000000
0.140530000000000 0.000000000000000 0.140530000000000 0.000000000000000 0.140530000000000 0.000000000000000 0.140530000000000 0.000000000000000 0.140530000000000 0.000000000000000 0.140530000000000 0.000000000000000 0.140530000000000 0.000000000000000 0.140530000000000 0.000000000000000 0.140530000000000 0.000000000000000
0.156840000000000 0.000000000000000 0.156840000000000 0.000000000000000 0.156840000000000 0.000000000000000 0.156840000000000 0.000000000000000 0.156840000000000 0.000000000000000 0.156840000000000 0.000000000000000 0.156840000000000 0.000000000000000 0.156840000000000 0.000000000000000 0.156840000000000 0.000000000000000
0.163800000000000 0.000000000000000 0.164000000000000 0.000000000000000 0.164600000000000 0.000000000000000 0.158000000000000 0.000000000000000 0.159600000000000 0.000000000000000 0.161600000000000 0.000000000000000 0.164000000000000 0.000000000000000 0.157000000000000 0.000000000000000 0.158200000000000 0.000000000000000
0.173160000000000 0.000000000000000 0.173160000000000 0.000000000000000 0.173160000000000 0.000000000000000 0.173160000000000 0.000000000000000 0.173160000000000 0.000000000000000 0.173160000000000 0.000000000000000 0.173160000000000 0.000000000000000 0.173160000000000 0.000000000000000 0.173160000000000 0.000000000000000
0.189470000000000 0.000000000000000 0.189470000000000 0.000000000000000 0.189470000000000 0.000000000000000 0.189470000000000 0.000000000000000 0.189470000000000 0.000000000000000 0.189470000000000 0.000000000000000 0.189470000000000 0.000000000000000 0.189470000000000 0.000000000000000 0.189470000000000 0.000000000000000
0.204750000000000 0.000000000000000 0.205000000000000 0.000000000000000 0.205750000000000 0.000000000000000 0.197500000000000 0.000000000000000 0.199500000000000 0.000000000000000 0.202000000000000 0.000000000000000 0.205000000000000 0.000000000000000 0.196250000000000 0.000010000000000 0.197750000000000 0.000000000000000
0.205790000000000 0.000000000000000 0.205790000000000 0.000000000000000 0.205790000000000 0.000000000000000 0.205790000000000 0.000000000000000 0.205790000000000 0.000000000000000 0.205790000000000 0.000000000000000 0.205790000000000 0.000000000000000 0.201156250000000 0.000040000000000 0.205790000000000 0.000000000000000
0.222110000000000 0.000000000000000 0.222110000000000 0.000000000000000 0.222110000000000 0.000000000000000 0.217250000000000 0.000000000000000 0.219450000000000 0.000000000000000 0.222110000000000 0.000010000000000 0.222110000000000 0.000000000000000 0.203609375000000 0.000090000000000 0.217525000000000 0.000000000000000
0.225225000000000 0.000020000000000 0.225500000000000 0.000000000000000 0.226325000000000 0.000000000000000 0.222110000000000 0.000000000000000 0.222110000000000 0.000010000000000 0.222200000000000 0.000000000000000 0.225500000000000 0.000020000000000 0.204222656250000 0.000100000000000 0.222110000000000 0.000000000000000
0.230343750000000 0.000070000000000 0.230625000000000 0.000020000000000 0.231468750000000 0.000010000000000 0.222187500000000 0.000020000000000 0.229425000000000 0.000060000000000 0.232300000000000 0.000090000000000 0.228062500000000 0.000070000000000 0.204835937500000 0.000100000000000 0.227412500000000 0.000000000000000
0.230983593750000 0.000100000000000 0.233187500000000 0.000080000000000 0.234040625000000 0.000050000000000 0.224656250000000 0.000030000000000 0.230048437500000 0.000070000000000 0.232931250000000 0.000100000000000 0.228703125000000 0.000070000000000 0.205790000000000 0.000160000000000 0.232356250000000 0.000010000000000
0.231623437500000 0.000110000000000 0.233828125000000 0.000130000000000 0.234683593750000 0.000070000000000 0.225890625000000 0.000070000000000 0.230671875000000 0.000100000000000 0.233562500000000 0.000140000000000 0.229343750000000 0.000100000000000 0.206062500000000 0.000140000000000 0.234828125000000 0.000030000000000
0.232903125000000 0.000150000000000 0.234468750000000 0.000150000000000 0.235326562500000 0.000110000000000 0.226507812500000 0.000090000000000 0.231918750000000 0.000140000000000 0.234825000000000 0.000180000000000 0.230625000000000 0.000100000000000 0.215875000000000 0.001530000000000 0.236064062500000 0.000090000000000
0.235462500000000 0.000400000000000 0.235750000000000 0.000260000000000 0.236612500000000 0.000170000000000 0.227125000000000 0.000100000000000 0.234412500000000 0.000310000000000 0.237350000000000 0.000520000000000 0.235750000000000 0.000480000000000 0.222110000000000 0.005440000000000 0.236682031250000 0.000100000000000
0.238420000000000 0.000830000000000 0.238420000000000 0.000660000000000 0.238420000000000 0.000280000000000 0.237000000000000 0.002610000000000 0.238420000000000 0.001390000000000 0.238420000000000 0.000890000000000 0.238420000000000 0.000870000000000 0.235500000000000 0.063140000000000 0.237300000000000 0.000120000000000
0.245700000000000 0.008330000000000 0.246000000000000 0.007390000000000 0.246900000000000 0.005280000000000 0.238420000000000 0.003920000000000 0.239400000000000 0.001820000000000 0.242400000000000 0.002400000000000 0.246000000000000 0.006820000000000 0.238420000000000 0.094260000000000 0.238420000000000 0.000300000000000
0.254740000000000 0.066820000000000 0.254740000000000 0.057470000000000 0.254740000000000 0.034910000000000 0.254740000000000 0.145820000000000 0.254740000000000 0.080090000000000 0.254740000000000 0.046760000000000 0.254740000000000 0.041170000000000 0.254740000000000 0.482330000000000 0.254740000000000 0.017240000000000
0.271050000000000 0.534280000000000 0.271050000000000 0.502480000000000 0.271050000000000 0.413340000000000 0.271050000000000 0.699610000000000 0.271050000000000 0.553100000000000 0.271050000000000 0.422310000000000 0.271050000000000 0.364070000000000 0.271050000000000 0.898510000000000 0.271050000000000 0.239530000000000

==> figs/n50r68.tikz <==

\begin{tikzpicture}
\begin{semilogyaxis}[small,width=8cm,
tick style={ultra thin},
xlabel=$\epsilon$,ylabel=Block error rate,
grid=both,
x dir=reverse,
legend cell align=left,
legend style={font=\tiny},
legend pos=south west,
tick label style={font=\tiny},
cycle list name=color
]
%\datapath should be defined in preamble to the location of tables
\pgfplotstableread{\datapath/n50r68.dat}\loadedtable 
\addplot table[x index=0,y index=1] {\loadedtable };
\addplot table[x index=2,y index=3] {\loadedtable };
\addplot table[x index=4,y index=5] {\loadedtable };
\addplot table[x index=6,y index=7] {\loadedtable };
\addplot table[x index=8,y index=9] {\loadedtable };
\addplot table[x index=10,y index=11] {\loadedtable };
\addplot table[x index=12,y index=13] {\loadedtable };
%\addplot table[x index=14,y index=15] {\loadedtable };
\addplot table[x index=16,y index=17]{\loadedtable };

\legend{$41 \times 41=1681$,$42\times40=1680$,$43\times39=1677$,$45\times38=1710$,$46\times37=1702$,$47\times36=1692$,$48\times35=1680$,Irregular=1709}

\end{semilogyaxis}
\end{tikzpicture}

